Are Physical Theories Incommensurable?

This paper examines the incommensurability thesis - one of the most important and controversial ideas to emerge from the simultaneous work of Kuhn and Feyerabend. In the first half, I discuss three aspects of incommensurability - methodological incommensurability (the view that each paradigm supplies different standards of evaluation), observational incommensurability (the view that the theories we accept alter how we see the world), and finally, semantic incommensurability (which claims that as paradigms change, the very meanings of central theoretical terms also change). In the latter half, I tackle the general arguments of physicists against incommensurability by primarily considering the so called unifying cube of physics. I show that the cube of physics does not get rid of incommensurability, but rather favours it.

==> manifest.txt <==
%% %% Copyright 2021 OXFORD UNIVERSITY PRESS %% %% This file is
part of the 'ima-authoring-template Bundle'. %%
--------------------------------------------- %% %% It may be
distributed under the conditions of the LaTeX Project Public %%
License, either version 1.2 of this license or (at your option) any
%% later version. The latest version of this license is in %%
http://www.latex-project.org/lppl.txt %% and version 1.2 or later
is part of all distributions of LaTeX %% version 1999/12/01 or
later. %% %% The list of all files belonging to the
'ima-authoring-template Bundle' is %% given in the file
`manifest.txt'. %% %% Template article for OXFORD UNIVERSITY
PRESS's document class `ima-authoring-template' %% with
bibliographic references %%

% CONTENTS OF THE IMA-AUTHORING-TEMPLATE BUNDLE %
=================================================

Directory ima-authoring-template/

ima-authoring-template.tex
  article template for a document with author-year and numbered citation

manifest.txt
  this file

README
  small readme documentation

Equations sample - equations-sample.tex file -- covers basic AMS
  equation formats - equations-sample.pdf file -- output of basic AMS
  equation formats

Directory ima-authoring-template/doc/

ima-authoring-template-doc.tex -- LaTeX source file of documentation
ima-authoring-template-doc.pdf -- documentation for ima-authoring-template.cls

